Self-Supervised Masked Mesh Learning for Unsupervised Anomaly Detection on 3D Cortical Surfaces

Unsupervised anomaly detection in brain imaging is challenging. In this paper, we propose self-supervised masked mesh learning for unsupervised anomaly detection on 3D cortical surfaces. Our framework leverages the intrinsic geometry of the cortical surface to learn a self-supervised representation that captures the underlying structure of the brain. We introduce a masked mesh convolutional neural network (MMN) that learns to predict masked regions of the cortical surface. By training the MMN on a large dataset of healthy subjects, we learn a representation that captures the normal variation in the cortical surface. We then use this representation to detect anomalies in unseen individuals by calculating anomaly scores based on the reconstruction error of the MMN. We evaluated our framework by training on population-scale dataset UKB and HCP-Aging and testing on two datasets of Alzheimer's disease patients ADNI and OASIS3. Our results show that our framework can detect anomalies in cortical thickness, cortical volume, and cortical sulcus characteristics, which are known to be biomarkers of Alzheimer's disease. Our proposed framework provides a promising approach for unsupervised anomaly detection based on normative variation of cortical features.

==> editorial_board.txt <==
Based on your paper's focus on unsupervised anomaly detection in Alzheimer's disease using 3D cortical surface analysis, here are three Editorial Board members of Medical Image Analysis (MedIA) most relevant to your work:

1. Tom Vercautersen
Expertise: Senior Editor for MedIA, specializing in AI-driven surgical data science, medical image registration, and image-guided interventions.
Alignment: His work on self-supervised learning and geometric deep learning for medical image analysis directly supports your methodological approach using masked mesh CNNs. He has published extensively on innovative AI frameworks for neuroimaging applications.

2. Sebastien Ourselin
Expertise: Editorial Board member with a focus on neurodegenerative disease imaging, population-scale neuroimaging, and biomarker discovery.
Alignment: His leadership in large-scale neuroimaging projects (e.g., UK Biobank) and work on Alzheimer’s disease biomarkers (e.g., cortical thickness/sulcal changes) aligns with your validation datasets (UKB, ADNI, OASIS3) and clinical goals.

3. Ruogu Fang
Expertise: Editorial Board member specializing in brain-inspired AI, neuroimaging analysis, and unsupervised representation learning.
Alignment: Her research bridges AI and neuroimaging, particularly in modeling normative brain variation – a core aspect of your anomaly detection framework. She has published on self-supervised methods for early Alzheimer’s detection.

Why These Choices?

Vercautersen: Best fit for methodological rigor in mesh-based self-supervised learning.

Ourselin: Ideal for clinical relevance to Alzheimer’s and cortical surface biomarkers.

Fang: Bridges technical AI innovation with neurodegenerative disease applications.

For broader context, consider also Dinggang Shen (IEEE TMI Senior Area Editor; expertise in cortical surface analysis) if submitting to a related journal, but MedIA’s board above is most aligned.



===
Please list 3-5 published papers that you believe are the efforts closest to your work, briefly noting the difference between your effort and each paper if possible. List the papers including: title; DOI; first author name and last author name; journal name; and year of publication. (150 words)

1. Heckler, L., K¨onig, R., Bergmann, P., 2023. Exploring the importance of pretrained feature extractors for unsupervised anomaly detection and localization, in: Proceedings of the IEEE/CVF Conference on Computer Vision and Pattern Recognition, pp. 2917–2926.
This paper discusses the importance of pretrained feature extractors for unsupervised anomaly detection and localization. It provides technical foundation for our work on unsupervised anomaly detection in Alzheimer's disease using 3D cortical surface analysis. The authors explore the impact of different feature extractors on the performance of unsupervised anomaly detection methods, which is relevant to our approach of using masked mesh CNNs for feature extraction and anomaly detection.

2. Luo, G., Xie, W., Gao, R., Zheng, T., Chen, L., Sun, H., 2023. Unsupervised anomaly detection in brain mri: Learning abstract distribution from massive healthy brains. Computers in biology and medicine 154, 106610.
This paper presents a method for unsupervised anomaly detection in brain MRI by learning abstract distributions from a large number of healthy brains. This is relevant to our work as we also focus on unsupervised anomaly detection in Alzheimer's disease using 3D cortical surface analysis.

3. Kalantar-Hormozi, H., Patel, R., Dai, A., Ziolkowski, J., Dong, H.M., Holmes, A., Raznahan, A., Devenyi, G.A., Chakravarty, M.M., 2023. A cross-sectional and longitudinal study of human brain development: The integration of cortical thickness, surface area, gyriﬁcation index, and cortical curvature into a uniﬁed analytical framework. NeuroImage 268, 119885.
This paper provides a comprehensive analysis of human brain development by integrating various cortical features, including thickness, surface area, gyrification index, and curvature. This is relevant to our work as we also focus on 3D cortical surface analysis for unsupervised anomaly detection in Alzheimer's disease. The authors' approach to analyzing multiple cortical features can provide insights into the structural changes associated with Alzheimer's disease.


=== 
Provide 3-5 names of potential reviewers with whom you have no conflict of interest. For each reviewer please provide the reason for your choice, the name of the working institution, the country, and the institutional e-mail address. The reviewers must work in a different country to the authors. This information is mandatory for your manuscript to be submitted. Please ensure that the suggested reviewers are not from the same institution of any listed authors, have no working relationship with any of the listed authors (either past or present) and have never previously collaborated on, or co-authored, a paper with any listed authors. This information is mandatory for your manuscript to be submitted and your manuscript could be desk-rejected if this information is not properly provided.

1. Emanuel Schwarz - https://www.zi-mannheim.de/forschung/personen/person/7143.html 
2. Alex Ing - https://scholar.google.co.uk/citations?user=AK2W4WIAAAAJ&hl=en
3. Martin I. Sereno - https://www.sciencedirect.com/science/article/pii/S1053811998903950
4. Thomas Yeo - https://pubmed.ncbi.nlm.nih.gov/?term=%22Yeo%20BTT%22%5BAuthor%5D 


===
Provide 2-3 names of Editorial Board members of this journal (with whom you have no conflict of interest) who could best judge the contributions of your manuscript. Please do not select any names with whom any of the listed authors have had a previous, or currently have, a professional collaboration and propose Editorial Board members who work in different countries to any of the listed authors. This information is mandatory for your manuscript to be submitted and your manuscript could be desk-rejected if this information is not properly provided.

1. Tom Vercauteren, King's College London, United Kingdom
2. Sebastien Ourselin, King's College London, Strand, London, United Kingdom
3. Ruogu Fang, University of Florida, Florida, United States



===
To help the editors understand your intended contribution to the literature, please state clearly (in 1-2 sentences) the methodological innovation that is contained within your paper. (100 words maximum)

1. We introduced a method that learns high-dimensional abstractions from cortical features for the unsupervised detection of brain anomalies.
2. We demonstrated the eﬀectiveness of our framework in distinguishing dementia from healthy controls.
3. We highlight the capabilities of our framework to identify key cortical regions involved in dementia, providing additional validation and conﬁdence in our approach.
